Clustered Relational Thread-Modular Abstract Interpretation with Local Traces

We construct novel thread-modular analyses that track relational information for potentially overlapping clusters of global variables - given that they are protected by common mutexes. We provide a framework to systematically increase the precision of clustered relational analyses by splitting control locations based on abstractions of local traces. As one instance, we obtain an analysis of dynamic thread creation and joining. Interestingly, tracking less relational information for globals may result in higher precision. We consider the class of 2-decomposable domains that encompasses many weakly relational domains (e.g., Octagons). For these domains, we prove that maximal precision is attained already for clusters of globals of sizes at most 2.

==> mydict.txt <==
Goblint
mutex
mutexes
globals
semantics
arity
atomicity
invariants
Posix
globals
lockset
locksets
arity
monadic
atomicity
reachability
interleavings
schedulability
incomparability
fixpoint
subcluster
subclusters
subclustering
runtime
interferences
concretizations
instantiations
runtimes
Ratcop
polyhedra
AstréeA
inlining
DDVerify
TID
TIDs
EPYC
dataflow
Datalog
superset
pthreads
affine
equalities
logahedra
TVPI
dDBM
cardinality
satisfiable
decompile
Cbmc
goto-files
goto-programs
observables
deterministically
id
LLoC
subclusters
k-decomposability
k-ary
j-th
k-th
datalog
inlining
pthread
pthreads
ypbind
pfscan
Astrée
concretizations
side-effect
i8xx
tco
non-monotonicity
